Surviving Partial Rank Failures in Wide Expert-Parallel MoE Inference

Mixture-of-Experts (MoE) serving relies on wide expert parallelism (EP) to aggregate the memory capacity and bandwidth of many GPUs within one inference instance. This efficiency comes with a systems cost: every decoding step depends on token dispatch and combination across all active EP ranks, so even one rank failure can disrupt the entire service. Existing EP stacks handle such failures poorly because they treat membership as a fixed configuration established at initialization. The same rank set determines communicator state, expert placement, and the routing metadata baked into CUDA execution graphs, leaving the system with no way to shrink around a failure while keeping the instance valid. This paper argues that partial-failure tolerance should instead be formulated as a live EP validity problem. We present EEP, a communication and runtime substrate that represents membership as explicit, mutable runtime state. EEP repairs the specific state invalidated by a fault: it restores peer reachability without rebuilding the communication substrate, repairs lost expert coverage through a bandwidth-aware hierarchy, and reintegrates repaired ranks without forcing healthy ranks to recapture their CUDA graphs. We implement EEP in an EP serving stack integrated with SGLang and evaluate it under steady-state serving, failure recovery, and rank reintegration. The results show that explicit mutable membership preserves the steady-state fast path, staying within 4.4% of a fixed-membership DeepEP baseline under static serving, while turning a local rank fault from whole-instance downtime into two bounded interruptions. On a single-rank failure workload, EEP incurs an 11s recovery pause and an 8s reintegration pause, and restores throughput to within 95% of the pre-fault level within 52s, whereas a fixed-membership full-restart baseline remains unavailable until 348s.

==> experiments/failure_recovery_performance/plots/data/failure_recovery.csv <==
failed_ranks,recovery_sec,post_output_throughput,post_mean_tpot_ms,metadata_exchange_sec,gpu_p2p_exchange_sec,weight_loading_sec,local_reuse_pct,gpu_relocation_pct,dram_reload_pct
1,10.546,6499.72,71.95641493403618,0.203,6.973,2.002,9.811894491195813,88.79499328194612,1.3931122268580722
2,10.92,6130.60,73.23163219494398,1.041,6.344,2.198,9.961727325245523,87.11366262276141,2.9246100519930676
4,9.348,5963.46,71.5535809645192,0.039,6.007,2.114,9.831569187978058,83.74410878467125,6.424322027350692
8,5.783,5876.45,63.8,0.051,2.906,1.846,7.835972391392611,78.9371588397167,13.226868768890693
16,6.54,3997.64,60.14,2.121,1.849,2.155,5.854120191982695,53.61319543027108,40.53268437774623


==> experiments/static_serving_performance/plots/data/decodeheavy.csv <==
concurrency,mooncake_output_throughput_mean,mooncake_output_throughput_std,deepep_output_throughput_mean,deepep_output_throughput_std,mooncake_mean_ttft_ms_mean,mooncake_mean_ttft_ms_std,deepep_mean_ttft_ms_mean,deepep_mean_ttft_ms_std,mooncake_mean_tpot_ms_mean,mooncake_mean_tpot_ms_std,deepep_mean_tpot_ms_mean,deepep_mean_tpot_ms_std
32,469.934156,0.621512,450.298693,15.836942,1615.512190,151.757567,1819.957468,634.132442,44.745063,0.101057,46.023232,1.208102
64,869.429872,7.085262,868.734610,11.635481,2125.366518,27.767838,2317.889355,295.080219,49.937642,0.592197,49.459177,0.812329
128,1450.709259,13.127852,1470.924703,22.458466,3452.448605,161.092185,3404.138040,167.068466,55.352787,1.077586,54.105809,0.698125
256,2488.944226,20.122343,2567.318189,22.497686,5733.315698,109.537599,5867.780625,105.374703,62.798136,1.143240,59.742754,0.701703


==> experiments/static_serving_performance/plots/data/prefillheavy.csv <==
concurrency,mooncake_output_throughput_mean,mooncake_output_throughput_std,deepep_output_throughput_mean,deepep_output_throughput_std,mooncake_mean_ttft_ms_mean,mooncake_mean_ttft_ms_std,deepep_mean_ttft_ms_mean,deepep_mean_ttft_ms_std,mooncake_mean_tpot_ms_mean,mooncake_mean_tpot_ms_std,deepep_mean_tpot_ms_mean,deepep_mean_tpot_ms_std
32,345.835445,24.615545,341.216866,17.955193,5417.513630,838.799686,5555.547334,696.614400,42.138662,0.396180,42.241943,0.302249
64,387.157501,11.099889,386.925491,7.418036,11443.403882,643.000123,11519.936307,372.293454,43.191414,0.489908,43.052877,0.059929
128,435.178175,5.839165,435.018959,7.385723,23884.571796,319.859272,23862.452991,455.852702,43.392146,0.127334,43.457366,0.136028
256,469.711026,2.346652,466.390502,2.565187,47754.797924,196.357785,48083.064777,180.713470,44.150534,0.297753,44.149237,0.368027

